RACK: Automatic API Recommendation using Crowdsourced Knowledge

Traditional code search engines often do not perform well with natural language queries since they mostly apply keyword matching. These engines thus need carefully designed queries containing information about programming APIs for code search. Unfortunately, existing studies suggest that preparing an effective code search query is both challenging and time consuming for the developers. In this paper, we propose a novel API recommendation technique--RACK that recommends a list of relevant APIs for a natural language query for code search by exploiting keyword-API associations from the crowdsourced knowledge of Stack Overflow. We first motivate our technique using an exploratory study with 11 core Java packages and 344K Java posts from Stack Overflow. Experiments using 150 code search queries randomly chosen from three Java tutorial sites show that our technique recommends correct API classes within the top 10 results for about 79% of the queries which is highly promising. Comparison with two variants of the state-of-the-art technique also shows that RACK outperforms both of them not only in Top-K accuracy but also in mean average precision and mean recall by a large margin.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> titles.txt <==
50b202c Adding plots for RQ5 and RQ6
8ca45ac Lab work uncommitted
81694fb Updated MRR measures in multiple tables
ad92cf9 Adding outstanding tables
c1119c3 Updating the figures
eef39da Added stats for large SO dataset
0f3eae4 Addressed Java keyword issue raised by the reviewer
cc7514c Adding multi-dataset results
6f95d69 Adding results for extended dataset
8b27b76 minor
801c1f8 Testing with IjDataset
d57ee0b creating IJDS index
cb5fa64 R3 comments addressed
663815b Addressed Rev 3 comments
666832d Pending works from lab
438a834 Addressing Rev 3 PDF comments
f6cfc46 Merging before EMSE address
fb33b63 Added the reviews folder
54cc2d0 EMSE paper submitted
bbf72da Added ack and some minors
4031c5f Minor
ae2ca24 David's comments are addressed
e92af11 Experiment is completed
6ba524c Experiments done, now need to finish the writing
08ffdf9 Continuing with RQ10, implemented QECK
2392ff2 Now need to work on RQ10
55ca5b0 Starting again
00d4c91 Minor
d98b552 Adding experiment with extended corpus
8798b17 Related work going on
720e0d6 Started working on related work
26a5a52 Addressing RQ10 now
c3b02bc Added updated figures
9e23698 Adding works pending
08cb6ae Adding the uncomitted changes
7979e2f Addressing slowly
01d59fa Minor
37de6f7 Adding minor
0928c32 Threats done
f6a7036 Improved threats
73531e3 need to write conclusion validity
76eb5a6 First draft submitted, RQ10 done
eeff6ed RQ9 done. RQ10 started
d62311b RQ9 continues
973aeec RQ9 started
c972a04 RQ8 done
4bcfcca RQ7 done successfully
7dcb3f8 RQ6 done
50ef5aa RQ5 done
de36021 RQ5 running
5e51147 RQ10 plots done
edd13ba Plots added upto RQ8
63df7dd Heuristics table added
2558896 RQs are running
bb0faa3 Now ready for answering the RQs
9729071 Done upto refined RACK, metrics and working example
2566e80 Need to refine the RACK approach. New successful metric implemented
489e9f2 Paper being refined. Now starting RQ4
d8dbd0c Added alpha symbol
533514e Rack tool sysdiag
d6a3e23 New stat added
65fb0cb Added strict and flexible matching
90e6abe Metrics done
67808a7 Minor tweaks
cf28414 Section 3 done.
03a26e4 Minor updates
6a741ee Done upto RACK 3
99cf3b9 Improved introduction
7978bca Added motivation example diagram
3f5a52e Added new system diagram
35f6e0c Base version of RACK
6e56f6e Initial commit

